Some new solutions to the Schrodinger equation for the trigonometric E8 Calogero-Sutherland problem

We provide a list of explicit eigenfunctions of the trigonometric Calogero-Sutherland Hamiltonian associated to the root system of the exceptional Lie algebra E8. The quantum numbers of these solutions correspond to the first and second order weights of the Lie algebra.

==> hamiltonian.txt <==
b81 = 120*z8;
b8 = 4*(8 + 29*z8);
b71 = 240*z7;
b7 = 4*(7 + 7*z1 + 57*z7 + 21*z8);
b61 = 360*z6; 
b6 = 4*(1 + z1 + 8*z2 + 84*z6 - 3*z7 - 28*z8 + 6*z1*z8 + 12*z8^2);
b51 = 480*z5; 
b5 = 4*(6 + 5*z1 + 7*z1^2 + 26*z2 - 7*z3 + 110*z5 + z6 - 14*z7 + 5*z1*z7 + 32*z8 - 
      19*z1*z8 + 7*z2*z8 + z7*z8 - 13*z8^2); 
b41 = 600*z4;
b4 = 4*(17 - 20*z1 - 21*z1^2 - 2*z2 + 8*z1*z2 + 22*z3 + 135*z4 - 10*z5 + 40*z6 + 
      4*z1*z6 - 28*z7 - 6*z1*z7 + 6*z2*z7 - 9*z7^2 - 94*z8 + 28*z1*z8 + 6*z1^2*z8 + 
      22*z2*z8 - 6*z3*z8 + 4*z6*z8 - 48*z7*z8 + 51*z8^2 - 18*z1*z8^2 + 18*z8^3); 
b31 = 392*z3; 
b3 = 4*(9 - 7*z1 + 91*z3 + 5*z6 + 5*z7 - 12*z8 + 14*z1*z8 - 2*z8^2); 
b21 = 288*z2;
b2 = 4*(-8 + 16*z1 + 68*z2 + 6*z7 + 11*z8);
b11 = 192*z1; 
b1 = 4*(14 + 46*z1 + 7*z8);


a[8, 8] = -4*(31 + 7*z1 + z7 + 16*z8 - z8^2); 
a[1, 8] = 8*(-16*z1 - 4*z2 - 10*z7 - 25*z8 + z1*z8); 
a[1, 1] = 4*(-31 + 3*z1 + 2*z1^2 - 4*z2 - z3 - 5*z6 + 9*z7 - 6*z8 - 
      10*z1*z8 - 19*z8^2); 
a[7, 8] = -4*(-31 + z1 + 8*z2 + 3*z6 - 11*z7 + 19*z8 + 13*z1*z8 - 3*z7*z8 + 
      31*z8^2); 
a[2, 8] = -4*(32*z1 + 8*z2 + 7*z3 + 15*z6 + 20*z7 - 25*z8 + 25*z1*z8 - 
      3*z2*z8); 
a[1, 7] = 4*(31 + 31*z1 + 24*z2 - 7*z3 + 4*z6 - 9*z7 + 4*z1*z7 + 6*z8 - 
      38*z1*z8 - 7*z2*z8 - 19*z7*z8 - 31*z8^2); 
a[6, 8] = -4*(31 - z1 + 20*z2 + 7*z3 + 4*z5 - 4*z6 + 51*z7 + 12*z1*z7 + 
      6*z8 - 6*z1*z8 + 7*z2*z8 - 4*z6*z8 + 19*z7*z8 - 31*z8^2); 
a[7, 7] = -4*(31 + 6*z1 + 7*z1^2 + 6*z2 - 14*z3 + 2*z5 - 3*z6 - 22*z7 - 
      3*z7^2 - 34*z8 - 12*z1*z8 + 8*z2*z8 + z6*z8 - 10*z7*z8 + 4*z8^2 + 
      6*z1*z8^2 + 15*z8^3); 
a[1, 2] = -4*(-31 - 6*z1 + 25*z1^2 - 24*z2 - 5*z1*z2 - 18*z3 + 5*z5 - 29*z6 - 
      31*z7 + 13*z1*z7 + 19*z8 + 13*z1*z8 + 7*z2*z8 + 19*z7*z8 + 6*z8^2); 
a[3, 8] = -4*(-7*z1 + 25*z1^2 + 28*z2 + 7*z1*z2 - 18*z3 + 5*z5 + 10*z6 - 
      20*z7 + 13*z1*z7 + 7*z2*z8 - 4*z3*z8 - 20*z7*z8 - 25*z8^2); 
a[2, 7] = -4*(-31*z1 + z1^2 - 10*z2 + 7*z1*z2 + 13*z3 - 9*z5 - 15*z6 + 
      20*z7 + z1*z7 - 6*z2*z7 + 25*z8 + 7*z1*z8 - 10*z2*z8 + 6*z3*z8 + 
      14*z6*z8 + 20*z7*z8 - 25*z8^2 + 24*z1*z8^2); 
a[1, 6] = -4*(33*z1 + z1^2 - 18*z2 + 7*z1*z2 - 15*z3 - 9*z5 - 15*z6 - 
      6*z1*z6 + 18*z7 + 19*z1*z7 + 6*z2*z7 + 18*z7^2 - 7*z8 - 21*z1*z8 - 
      10*z2*z8 + 6*z3*z8 - 4*z6*z8 + 56*z7*z8 - 7*z8^2 + 6*z1*z8^2 - 18*z8^3) ; 
a[2, 2] = -4*(31 - 4*z1 + 13*z1^2 + 3*z2 + 8*z1*z2 - 4*z2^2 - 2*z3 + z4 - 
      9*z5 + 19*z6 + 4*z1*z6 + 16*z1*z7 + 3*z2*z7 + 9*z7^2 - 30*z8 - 
      15*z1*z8 + 9*z1^2*z8 - 16*z2*z8 - 6*z3*z8 - 11*z6*z8 - 30*z7*z8 + 
      10*z8^2 - 6*z1*z8^2 + 10*z8^3); 
a[1, 3] = -4*(31 + 36*z1 - 27*z1^2 - 18*z2 + 16*z1*z2 + 22*z3 - 7*z1*z3 + 
      3*z4 - 18*z5 - 9*z6 + 9*z1*z6 + 22*z7 - 36*z1*z7 + 6*z2*z7 - 9*z7^2 - 
      12*z8 + 13*z1*z8 + 19*z1^2*z8 + 9*z2*z8 - 13*z3*z8 + 4*z6*z8 - 
      20*z7*z8 - 18*z8^2 + 14*z1*z8^2 - 10*z8^3); 
a[5, 8] = -4*(-31 - 12*z1 - 13*z1^2 + 6*z2 + 7*z1*z2 + 20*z3 + 5*z4 - 9*z5 + 
      65*z6 + 11*z1*z6 - 42*z7 - 12*z1*z7 + 6*z2*z7 - 11*z7^2 - 22*z8 + 
      24*z2*z8 + 6*z3*z8 - 5*z5*z8 + 25*z6*z8 - 42*z7*z8 + 50*z8^2 - 
      6*z1*z8^2 + 11*z8^3); 
a[6, 7] = -4*(-8*z1 - 8*z1^2 - 8*z2 + z1*z2 + 2*z3 + 5*z4 - 9*z5 + 30*z6 - 
      49*z7 + 7*z1*z7 + 8*z2*z7 - 8*z6*z7 - 9*z7^2 + 22*z8 + 33*z1*z8 + 
      13*z1^2*z8 + 24*z2*z8 - 19*z3*z8 + 3*z5*z8 - 9*z6*z8 - 40*z7*z8 + 
      11*z1*z7*z8 + 7*z8^2 - 31*z1*z8^2 + 7*z2*z8^2 + 19*z7*z8^2 - 2*z8^3); 
a[3, 7] = -4*(-31 - 5*z1 - 6*z1^2 + 2*z2 - 24*z1*z2 + 8*z2^2 - 19*z3 + 
      7*z1*z3 - 16*z4 + 26*z5 - 30*z6 - 7*z1*z6 - 11*z7 + 14*z1*z7 - 
      14*z2*z7 - 8*z3*z7 + 20*z7^2 + 31*z8 - 21*z1*z8 + 18*z1^2*z8 + 
      7*z2*z8 + 6*z1*z2*z8 + 2*z3*z8 + 5*z5*z8 - 11*z6*z8 + 66*z7*z8 + 
      13*z1*z7*z8 + 36*z8^2 + z1*z8^2 + 7*z2*z8^2 - 19*z7*z8^2 - 46*z8^3); 
a[2, 6] = 4*(31 - z1 - 31*z2 - 8*z2^2 - 20*z3 - 7*z1*z3 + 16*z4 - 31*z5 + 
      25*z6 + 18*z1*z6 + 9*z2*z6 - 11*z7 - 34*z1*z7 - 19*z2*z7 - 5*z3*z7 - 
      13*z6*z7 - 22*z7^2 - 57*z8 + 7*z1*z8 + 6*z1^2*z8 + 22*z2*z8 - 
      6*z1*z2*z8 - 6*z3*z8 + 8*z5*z8 + 24*z6*z8 - 52*z7*z8 - 24*z1*z7*z8 - 
      12*z8^2 + 13*z1*z8^2 + 17*z2*z8^2 + 22*z8^3); 
a[1, 5] = -4*(-19*z1 + 13*z1^2 + z2 + 6*z1*z2 + 8*z2^2 - 15*z3 + 7*z1*z3 - 
      16*z4 - 21*z5 - 8*z1*z5 - 43*z6 + 11*z1*z6 + 5*z2*z6 + 20*z7 - 
      19*z1*z7 - 19*z2*z7 + 5*z3*z7 + 13*z6*z7 + 20*z7^2 + 32*z8 + z1*z8 - 
      19*z1^2*z8 - 5*z2*z8 + 6*z1*z2*z8 + 13*z3*z8 - 8*z5*z8 + 44*z6*z8 + 
      32*z7*z8 - 5*z1*z7*z8 - 25*z8^2 + 12*z1*z8^2 + 12*z2*z8^2 - 
      19*z7*z8^2 + 9*z8^3); 
a[2, 3] = -4*(-36*z1 - 12*z1^2 + 24*z1^3 - 13*z2 - 3*z1*z2 - 5*z3 - 
      34*z1*z3 - 10*z2*z3 + 19*z4 - 6*z5 + 4*z1*z5 + 51*z6 - 17*z1*z6 + 
      5*z2*z6 - 29*z7 - 37*z1*z7 + 12*z1^2*z7 + 11*z2*z7 - 7*z3*z7 + z6*z7 - 
      29*z7^2 - 20*z8 + 43*z1*z8 - 11*z1^2*z8 + 5*z2*z8 + 14*z1*z2*z8 - 
      z3*z8 - 16*z5*z8 + 12*z6*z8 - 60*z7*z8 - 4*z1*z7*z8 - 7*z8^2 - 
      13*z1*z8^2 - 9*z2*z8^2 + 26*z8^3); 
a[4, 8] = 4*(-31 + 7*z1 + 12*z1^2 + 6*z1^3 + 25*z2 - 6*z1*z2 - 8*z2^2 - 
      24*z3 - 19*z1*z3 - 6*z2*z3 + 22*z4 - 37*z5 - 4*z1*z5 + 7*z6 + 
      14*z1*z6 - 5*z2*z6 - 13*z7 + 6*z1^2*z7 - 15*z2*z7 - 11*z3*z7 + 
      9*z6*z7 - 2*z7^2 + 15*z8 - 17*z1*z8 + 26*z1^2*z8 + 18*z2*z8 - 
      6*z1*z2*z8 - 44*z3*z8 + 6*z4*z8 - 20*z5*z8 + 16*z6*z8 - 32*z7*z8 + 
      10*z1*z7*z8 + 40*z8^2 - 21*z1*z8^2 - 5*z2*z8^2 - 20*z7*z8^2 - 12*z8^3); 
a[5, 7] = 4*(-31 - 11*z1 - 6*z1^2 + 6*z1^3 + 13*z1*z2 + 8*z2^2 + 18*z3 - 
      12*z1*z3 - 6*z2*z3 - 5*z4 - 31*z5 + 6*z1*z5 + 21*z6 - 10*z1*z6 - 
      8*z2*z6 - 2*z7 - 31*z1*z7 - 6*z1^2*z7 - 20*z2*z7 + 18*z3*z7 + 
      10*z5*z7 + 6*z6*z7 + 29*z7^2 + 41*z8 + 18*z1*z8 + z1^2*z8 - 
      8*z1*z2*z8 - z3*z8 - 4*z4*z8 + 17*z5*z8 - 23*z6*z8 - 10*z1*z6*z8 + 
      51*z7*z8 + 25*z1*z7*z8 - 6*z2*z7*z8 + 10*z7^2*z8 + 32*z8^2 - 
      7*z1*z8^2 - 17*z2*z8^2 - 6*z3*z8^2 - 24*z6*z8^2 + 21*z7*z8^2 - 
      36*z8^3 + 6*z1*z8^3 - 10*z8^4); 
a[6, 6] = -4*(31 - 8*z1 - 3*z1^2 + 4*z1^3 - z2 - 3*z1*z2 + 7*z3 - 15*z1*z3 + 
      3*z2*z3 + 18*z4 - 17*z5 - 3*z1*z5 + 41*z6 + 3*z1*z6 - 6*z6^2 + 19*z7 - 
      6*z1*z7 - 3*z1^2*z7 + 17*z2*z7 + 10*z3*z7 + z5*z7 - z6*z7 + 18*z7^2 + 
      5*z1*z7^2 - 45*z8 - 5*z1^2*z8 + 9*z2*z8 + z1*z2*z8 + 5*z3*z8 + 
      2*z4*z8 - 9*z5*z8 + 35*z6*z8 - 62*z7*z8 + 3*z1*z7*z8 + 7*z2*z7*z8 + 
      5*z7^2*z8 - 12*z8^2 + 14*z1*z8^2 + 6*z1^2*z8^2 - 2*z2*z8^2 - 
      12*z3*z8^2 - 2*z6*z8^2 - 59*z7*z8^2 + 21*z8^3 - 12*z1*z8^3 + 14*z8^4); 
a[3, 6] = 4*(31 - 27*z1 - 51*z1^2 + 7*z1^3 - 42*z2 + 43*z1*z2 - 7*z1^2*z2 - 
      16*z2^2 + 42*z3 - 8*z1*z3 - z2*z3 + 32*z4 - 43*z5 + 17*z1*z5 + 79*z6 + 
      25*z1*z6 - 9*z2*z6 + 12*z3*z6 + 2*z7 - 40*z1*z7 - 18*z1^2*z7 - 
      18*z2*z7 - 5*z1*z2*z7 + 29*z3*z7 - 5*z5*z7 + 11*z7^2 - 13*z1*z7^2 - 
      57*z8 + 64*z1*z8 - 7*z1^2*z8 - 22*z2*z8 + 24*z1*z2*z8 - 7*z2^2*z8 + 
      4*z3*z8 - 6*z1*z3*z8 + 14*z4*z8 - 48*z5*z8 + 42*z6*z8 + 6*z1*z6*z8 - 
      55*z7*z8 - 19*z1*z7*z8 + 6*z2*z7*z8 - z7^2*z8 - 14*z8^2 + 20*z1*z8^2 + 
      6*z1^2*z8^2 + 18*z2*z8^2 - 18*z3*z8^2 + 20*z6*z8^2 - 58*z7*z8^2 + 
      20*z8^4); 
a[2, 5] = 4*(31 + 10*z1 + 18*z1^2 + 7*z1^3 + 2*z2 - 5*z1*z2 - 7*z1^2*z2 + 
      12*z2^2 - 31*z3 - z1*z3 - z2*z3 - 30*z4 - 23*z5 + 17*z1*z5 + 12*z2*z5 - 
      54*z6 - 73*z1*z6 - 9*z2*z6 - 4*z3*z6 - 12*z6^2 + 42*z7 + 29*z1*z7 + 
      18*z1^2*z7 + 2*z2*z7 - 5*z1*z2*z7 - 31*z3*z7 + 7*z5*z7 - 24*z6*z7 + 
      11*z7^2 - z1*z7^2 + 54*z8 + 20*z1*z8 - 20*z1^2*z8 - 7*z2*z8 - 
      4*z1*z2*z8 - 7*z2^2*z8 + 13*z3*z8 - 6*z1*z3*z8 + 14*z4*z8 - 7*z5*z8 + 
      69*z6*z8 - 6*z1*z6*z8 + 33*z7*z8 + 27*z1*z7*z8 + 6*z2*z7*z8 - z7^2*z8 - 
      77*z8^2 - 18*z1*z8^2 + 6*z1^2*z8^2 + 4*z2*z8^2 + 6*z3*z8^2 + 
      8*z6*z8^2 - 72*z7*z8^2 + z8^3 - 12*z1*z8^3 + 20*z8^4); 
a[1, 4] = -4*(7*z1 - 46*z1^2 - 21*z1^3 - 9*z2 - 13*z1*z2 + 7*z1^2*z2 - 
      12*z2^2 + 55*z3 + 36*z1*z3 + z2*z3 - z4 - 10*z1*z4 - 26*z5 + 11*z1*z5 + 
      4*z2*z5 - 7*z6 + 6*z1*z6 - 20*z2*z6 + 4*z3*z6 - 4*z6^2 + 22*z7 - 
      8*z1*z7 - 18*z1^2*z7 - 33*z2*z7 + 5*z1*z2*z7 + 9*z5*z7 + 19*z6*z7 + 
      22*z7^2 - 9*z1*z7^2 + 28*z8 - 32*z1*z8 + 20*z1^2*z8 - 44*z2*z8 + 
      16*z1*z2*z8 + 7*z2^2*z8 + 41*z3*z8 + 6*z1*z3*z8 - 14*z4*z8 + 4*z5*z8 + 
      2*z6*z8 - 12*z1*z6*z8 + 54*z7*z8 + 19*z1*z7*z8 + 14*z2*z7*z8 + 
      9*z7^2*z8 + 5*z8^2 + 39*z1*z8^2 - 18*z1^2*z8^2 + z2*z8^2 + 24*z3*z8^2 - 
      8*z6*z8^2 + 16*z7*z8^2 - 26*z8^3 + 2*z1*z8^3 + 10*z8^4); 
a[3, 3] = -4*(31 - z1 - 17*z1^2 - 17*z1^3 - 28*z2 - 6*z1*z2 + 12*z1^2*z2 + 
      2*z2^2 + 42*z3 + 14*z1*z3 - 8*z2*z3 - 7*z3^2 + 23*z4 + z1*z4 - 40*z5 - 
      14*z1*z5 + 2*z2*z5 + 41*z6 - 7*z1*z6 + 4*z1^2*z6 + 5*z2*z6 - 2*z3*z6 + 
      3*z6^2 + 11*z7 - 5*z1*z7 - 30*z1^2*z7 - 22*z2*z7 + 6*z1*z2*z7 + 
      21*z3*z7 - 8*z5*z7 - 7*z6*z7 + 20*z7^2 - 7*z1*z7^2 - 61*z8 + 26*z1*z8 + 
      14*z1^2*z8 + 9*z1^3*z8 - 11*z2*z8 - 3*z1*z2*z8 - 12*z1*z3*z8 + 
      7*z4*z8 - 13*z5*z8 + 39*z6*z8 + 3*z1*z6*z8 - 28*z7*z8 + 18*z1*z7*z8 - 
      6*z2*z7*z8 - z7^2*z8 - 4*z8^2 + 9*z1*z8^2 + 5*z1^2*z8^2 + 3*z2*z8^2 - 
      8*z3*z8^2 + 9*z6*z8^2 - 50*z7*z8^2 + 6*z8^3 - 16*z1*z8^3 + 20*z8^4); 
a[4, 7] = -4*(15*z1 + 36*z1^2 + 21*z1^3 + 25*z2 - 11*z1*z2 - 7*z1^2*z2 - 
      16*z2^2 + 7*z1*z2^2 - 62*z3 - 49*z1*z3 + 7*z3^2 + 31*z4 - 14*z1*z4 + 
      3*z5 + 22*z1*z5 + z2*z5 + 17*z6 - z1*z6 - 3*z1^2*z6 + 3*z2*z6 - 
      8*z3*z6 + 4*z6^2 - 11*z7 - 9*z1*z7 + 8*z1^2*z7 + 29*z2*z7 - 
      6*z1*z2*z7 - 12*z4*z7 - 7*z5*z7 - 13*z6*z7 - 51*z7^2 + 11*z1*z7^2 + 
      25*z8 + 2*z1*z8 + 2*z1^2*z8 - 19*z1^3*z8 + 43*z2*z8 + z1*z2*z8 + 
      z2^2*z8 - 33*z3*z8 + 45*z1*z3*z8 + 5*z2*z3*z8 - 25*z4*z8 + 28*z5*z8 + 
      4*z1*z5*z8 - 35*z6*z8 - 22*z1*z6*z8 + 5*z2*z6*z8 - 108*z7*z8 + 
      51*z1*z7*z8 - 5*z1^2*z7*z8 + 16*z2*z7*z8 + 10*z3*z7*z8 - 9*z6*z7*z8 + 
      5*z7^2*z8 - 5*z8^2 - 39*z1*z8^2 - 8*z1^2*z8^2 - 32*z2*z8^2 + 
      6*z1*z2*z8^2 + 33*z3*z8^2 + 19*z5*z8^2 - 18*z6*z8^2 + 71*z7*z8^2 - 
      11*z1*z7*z8^2 + 2*z8^3 + 9*z1*z8^3 + 5*z2*z8^3 + 19*z7*z8^3 - 8*z8^4); 
a[5, 6] = 4*(14*z1 + 7*z1^2 - 7*z1^3 + 6*z2 - 15*z1*z2 + 6*z1^2*z2 - 
      7*z1*z2^2 - 8*z3 + z1*z3 - 5*z2*z3 - 7*z3^2 + 8*z4 + 14*z1*z4 + 21*z5 - 
      6*z1*z5 + 7*z2*z5 - 33*z6 + 50*z1*z6 + 14*z1^2*z6 - 25*z2*z6 - 
      21*z3*z6 + 15*z5*z6 - 3*z6^2 + 29*z7 - 7*z1*z7 + 7*z1^2*z7 - z1*z2*z7 - 
      8*z3*z7 - 3*z4*z7 + 11*z5*z7 - 64*z6*z7 - 9*z1*z6*z7 + 38*z7^2 - 
      z1*z7^2 - 6*z2*z7^2 + 9*z7^3 - 29*z8 - 59*z1*z8 + 14*z1^2*z8 + 
      6*z1^3*z8 + 2*z2*z8 + 19*z1*z2*z8 + 8*z2^2*z8 + 5*z3*z8 + z1*z3*z8 - 
      5*z2*z3*z8 - 31*z4*z8 - 26*z5*z8 + 5*z1*z5*z8 - 74*z6*z8 - 
      16*z1*z6*z8 - 7*z2*z6*z8 + 70*z7*z8 - 72*z1*z7*z8 - 6*z1^2*z7*z8 - 
      30*z2*z7*z8 + 11*z3*z7*z8 - 17*z6*z7*z8 + 79*z7^2*z8 + 61*z8^2 + 
      18*z1*z8^2 - 18*z1^2*z8^2 - 24*z2*z8^2 - z1*z2*z8^2 + 6*z3*z8^2 + 
      8*z5*z8^2 + 21*z6*z8^2 + 49*z7*z8^2 + 19*z1*z7*z8^2 - 17*z8^3 + 
      19*z1*z8^3 + 7*z2*z8^3 - 28*z7*z8^3 - 18*z8^4); 
a[3, 5] = 4*(-25*z1 - 6*z1^2 - 13*z1^3 - z2 + 13*z1*z2 + 8*z1^2*z2 - 6*z2^2 - 
      8*z1*z2^2 + 21*z3 + 15*z1*z3 - 7*z1^2*z3 - 21*z2*z3 + 7*z3^2 + 26*z4 + 
      7*z1*z4 + 7*z5 + 13*z1*z5 + 10*z2*z5 + 16*z3*z5 + 46*z6 + 41*z1*z6 - 
      7*z1^2*z6 - 26*z2*z6 - 4*z1*z2*z6 + 7*z3*z6 - 5*z5*z6 - 25*z6^2 - 
      18*z7 - 36*z1*z7 - 6*z1^2*z7 + 11*z2*z7 + 19*z1*z2*z7 - 6*z2^2*z7 + 
      21*z3*z7 - 5*z1*z3*z7 + 12*z4*z7 - 2*z5*z7 + 52*z6*z7 - 8*z1*z6*z7 - 
      36*z7^2 - 11*z1*z7^2 + 12*z2*z7^2 - 18*z7^3 - 27*z8 - 9*z1*z8 + 
      5*z1^2*z8 + 13*z1^3*z8 - 2*z2*z8 + 9*z1*z2*z8 - 6*z1^2*z2*z8 - 
      5*z2^2*z8 - 20*z3*z8 - z1*z3*z8 - z2*z3*z8 + 2*z4*z8 - 21*z5*z8 + 
      15*z1*z5*z8 + 26*z6*z8 - 13*z1*z6*z8 - 15*z2*z6*z8 - 91*z7*z8 - 
      3*z1*z7*z8 + 11*z1^2*z7*z8 + 24*z2*z7*z8 - 6*z3*z7*z8 + 45*z6*z7*z8 - 
      64*z7^2*z8 - 16*z8^2 + 45*z1*z8^2 - 19*z1^2*z8^2 - 17*z2*z8^2 + 
      z1*z2*z8^2 + 7*z3*z8^2 - 22*z5*z8^2 + 17*z6*z8^2 - 10*z7*z8^2 - 
      5*z1*z7*z8^2 + 14*z8^3 - 5*z1*z8^3 - z2*z8^3 + 18*z7*z8^3 + 14*z8^4); 
a[2, 4] = -4*(32*z1 - 6*z1^2 - 6*z1^3 + 25*z2 - 46*z1*z2 + 12*z1^2*z2 - 
      2*z2^2 + 8*z1*z2^2 - 17*z3 + 3*z1*z3 + 7*z1^2*z3 - 14*z2*z3 - 7*z3^2 + 
      4*z4 - 7*z1*z4 - 15*z2*z4 + 24*z5 + 5*z1*z5 - 2*z2*z5 + 3*z3*z5 - 
      3*z6 + 13*z1*z6 - 17*z1^2*z6 + 31*z2*z6 + 4*z1*z2*z6 + 14*z3*z6 + 
      5*z5*z6 + 7*z6^2 - 13*z7 - 7*z1*z7 - 14*z2*z7 + 9*z1*z2*z7 + 
      6*z2^2*z7 - 2*z3*z7 + 5*z1*z3*z7 - 12*z4*z7 + 25*z5*z7 - 21*z6*z7 - 
      13*z1*z6*z7 + 7*z7^2 - 6*z1*z7^2 + 9*z2*z7^2 - 39*z8 - 26*z1*z8 + 
      23*z1^2*z8 - 26*z1^3*z8 - 17*z2*z8 - z1*z2*z8 + 6*z1^2*z2*z8 - 
      21*z2^2*z8 + 7*z3*z8 + 26*z1*z3*z8 + z2*z3*z8 + 28*z4*z8 - 6*z5*z8 + 
      6*z1*z5*z8 + 7*z6*z8 + 49*z1*z6*z8 - 14*z2*z6*z8 + 29*z7*z8 - 
      8*z1*z7*z8 - 22*z1^2*z7*z8 - 31*z2*z7*z8 + 12*z3*z7*z8 + 10*z6*z7*z8 + 
      23*z7^2*z8 + 6*z8^2 - 52*z1*z8^2 + 32*z1^2*z8^2 + 2*z2*z8^2 + 
      4*z1*z2*z8^2 - 10*z3*z8^2 - 20*z5*z8^2 - 4*z6*z8^2 - 52*z7*z8^2 + 
      10*z1*z7*z8^2 + 3*z8^3 + 15*z1*z8^3 + 7*z2*z8^3 + 10*z8^4); 
a[4, 6] = -4*(-31*z1 + 7*z1^2 - 2*z1^3 - 8*z1^4 - 35*z2 + 11*z1*z2 - 
      6*z1^2*z2 + 20*z2^2 - z1*z2^2 + 8*z2^3 + 8*z3 + 19*z1*z3 + 24*z1^2*z3 + 
      14*z2*z3 + 8*z1*z2*z3 - 8*z3^2 - 39*z4 - 22*z1*z4 - 24*z2*z4 + 12*z5 + 
      8*z1*z5 - 8*z1^2*z5 + 37*z2*z5 + 15*z3*z5 - 17*z6 - 70*z1*z6 - 
      29*z2*z6 - 15*z1*z2*z6 - 18*z3*z6 - 18*z4*z6 + 3*z5*z6 + 15*z6^2 + 
      66*z7 - 5*z1*z7 - 10*z1^2*z7 - 34*z2*z7 + 16*z1*z2*z7 + 8*z2^2*z7 + 
      31*z3*z7 - 5*z1*z3*z7 + 4*z2*z3*z7 - z5*z7 + 4*z1*z5*z7 + 41*z6*z7 - 
      2*z1*z6*z7 + 5*z2*z6*z7 + 6*z7^2 - 4*z1^2*z7^2 + 17*z2*z7^2 + 
      9*z3*z7^2 - 9*z6*z7^2 + 47*z8 + 81*z1*z8 - 14*z1^2*z8 + 28*z1^3*z8 + 
      43*z2*z8 - 6*z1*z2*z8 - 21*z1^2*z2*z8 - 23*z2^2*z8 + 6*z1*z2^2*z8 - 
      20*z3*z8 - 42*z1*z3*z8 + 13*z2*z3*z8 + 6*z3^2*z8 + 25*z4*z8 - 
      12*z1*z4*z8 + 24*z5*z8 + 29*z1*z5*z8 + z2*z5*z8 + 16*z6*z8 - 
      26*z1*z6*z8 - 2*z1^2*z6*z8 - 8*z3*z6*z8 + 4*z6^2*z8 - 60*z7*z8 + 
      102*z1*z7*z8 - 14*z1^2*z7*z8 + 77*z2*z7*z8 + z1*z2*z7*z8 + 
      44*z3*z7*z8 + 10*z5*z7*z8 - 41*z6*z7*z8 - 71*z7^2*z8 - 2*z1*z7^2*z8 - 
      74*z8^2 + 63*z1*z8^2 + 8*z1^2*z8^2 - 12*z1^3*z8^2 + 55*z2*z8^2 + 
      3*z1*z2*z8^2 - 7*z2^2*z8^2 - 51*z3*z8^2 + 24*z1*z3*z8^2 - 2*z4*z8^2 + 
      17*z5*z8^2 - 40*z6*z8^2 - 8*z1*z6*z8^2 - 114*z7*z8^2 + 59*z1*z7*z8^2 + 
      6*z2*z7*z8^2 + 20*z7^2*z8^2 + 21*z8^3 - 86*z1*z8^3 + 18*z1^2*z8^3 - 
      24*z2*z8^3 - 12*z3*z8^3 - 2*z6*z8^3 + 71*z7*z8^3 + 36*z8^4 - 
      12*z1*z8^4 - 20*z8^5); 
a[5, 5] = -4*(31 + 5*z1 + 13*z1^2 - 6*z1^3 + 3*z1^4 - 2*z2 - 9*z1*z2 + 
      2*z2^2 + 4*z2^3 - 28*z3 + 12*z1*z3 - 16*z1^2*z3 + 2*z2*z3 + 
      4*z1*z2*z3 + 10*z3^2 - 19*z4 + 16*z1*z4 - 12*z2*z4 - 7*z5 + 2*z1*z5 - 
      4*z1^2*z5 - 20*z2*z5 + 4*z3*z5 - 10*z5^2 - 66*z6 - 7*z1*z6 - 
      9*z1^2*z6 - 6*z2*z6 - z1*z2*z6 + 40*z3*z6 + z4*z6 - z5*z6 + 51*z6^2 + 
      4*z1*z6^2 + 53*z7 + 10*z1*z7 + 6*z1^2*z7 - 6*z1^3*z7 + 16*z2*z7 - 
      9*z1*z2*z7 - 8*z2^2*z7 - 36*z3*z7 + 12*z1*z3*z7 + 2*z2*z3*z7 + z4*z7 + 
      13*z5*z7 - 2*z1*z5*z7 - 53*z6*z7 - 3*z1*z6*z7 + 6*z2*z6*z7 + 13*z7^2 + 
      5*z1*z7^2 + 3*z1^2*z7^2 + 18*z2*z7^2 - 8*z3*z7^2 - 7*z6*z7^2 - 9*z7^3 + 
      41*z8 - 39*z1*z8 + 5*z1^2*z8 + 7*z1^3*z8 + 12*z2*z8 + 11*z1*z2*z8 - 
      10*z1^2*z2*z8 + 3*z1*z2^2*z8 - 9*z3*z8 + 3*z1*z3*z8 + 9*z2*z3*z8 + 
      3*z3^2*z8 - 14*z4*z8 - 6*z1*z4*z8 - 24*z5*z8 + 10*z1*z5*z8 - 
      3*z2*z5*z8 - 31*z6*z8 - 25*z1*z6*z8 - 6*z1^2*z6*z8 + 29*z2*z6*z8 + 
      12*z3*z6*z8 + 12*z6^2*z8 + 62*z7*z8 - 20*z1*z7*z8 + 18*z1^2*z7*z8 + 
      12*z2*z7*z8 - 2*z1*z2*z7*z8 - 29*z3*z7*z8 - 5*z5*z7*z8 - 57*z6*z7*z8 + 
      21*z7^2*z8 - z1*z7^2*z8 - 18*z8^2 + 29*z1*z8^2 - 26*z1^2*z8^2 - 
      8*z2*z8^2 + z1*z2*z8^2 + 32*z3*z8^2 - 6*z1*z3*z8^2 + 12*z4*z8^2 + 
      10*z5*z8^2 + 94*z6*z8^2 - 24*z7*z8^2 + 23*z1*z7*z8^2 - 10*z2*z7*z8^2 + 
      4*z7^2*z8^2 - 55*z8^3 + 7*z1*z8^3 + 3*z1^2*z8^3 + 9*z2*z8^3 + 
      6*z3*z8^3 + 13*z6*z8^3 - 64*z7*z8^3 + 20*z8^4 - 12*z1*z8^4 + 15*z8^5); 
a[3, 4] = 4*(-16*z1 + 40*z1^2 + 63*z1^3 + 7*z1^4 - 11*z2 + 38*z1*z2 - 
      7*z1^3*z2 + 23*z2^2 + 12*z1*z2^2 - 27*z3 - 79*z1*z3 + 7*z1^2*z3 - 
      z2*z3 + 6*z1*z2*z3 - 15*z3^2 + z4 - 46*z1*z4 - 8*z2*z4 + 20*z3*z4 + 
      28*z5 + 68*z1*z5 - 18*z1^2*z5 - 5*z2*z5 - 3*z1*z2*z5 + 29*z3*z5 - 
      5*z5^2 - 4*z6 - 66*z1*z6 - 29*z1^2*z6 - 48*z2*z6 + 23*z1*z2*z6 - 
      5*z2^2*z6 + 9*z3*z6 - 4*z1*z3*z6 + 10*z4*z6 - 30*z5*z6 + 15*z6^2 + 
      4*z1*z6^2 + 42*z7 - 21*z1*z7 + 26*z1^2*z7 + 24*z1^3*z7 - 10*z2*z7 + 
      58*z1*z2*z7 - 5*z1^2*z2*z7 - 17*z2^2*z7 + 15*z3*z7 - 30*z1*z3*z7 - 
      z2*z3*z7 + 34*z4*z7 - 16*z5*z7 + 67*z6*z7 - 12*z1*z6*z7 + 4*z2*z6*z7 - 
      16*z7^2 - 45*z1*z7^2 + 5*z1^2*z7^2 + 25*z2*z7^2 + 9*z3*z7^2 - 
      9*z6*z7^2 - 18*z7^3 + 23*z8 + 61*z1*z8 - 24*z1^2*z8 - 26*z1^3*z8 + 
      62*z2*z8 - 4*z1*z2*z8 - 4*z1^2*z2*z8 - 15*z2^2*z8 - 7*z1*z2^2*z8 - 
      23*z3*z8 - 17*z1*z3*z8 - 6*z1^2*z3*z8 + z2*z3*z8 + 6*z3^2*z8 + 
      25*z4*z8 + 6*z1*z4*z8 + 12*z5*z8 + 43*z1*z5*z8 + 2*z2*z5*z8 - z6*z8 - 
      13*z1*z6*z8 + 20*z1^2*z6*z8 - 9*z2*z6*z8 - 24*z3*z6*z8 + 4*z6^2*z8 - 
      109*z7*z8 + 54*z1*z7*z8 - 41*z1^2*z7*z8 + 76*z2*z7*z8 - 2*z1*z2*z7*z8 + 
      z3*z7*z8 + 15*z5*z7*z8 - 16*z6*z7*z8 - 129*z7^2*z8 - 5*z1*z7^2*z8 - 
      30*z8^2 - 41*z1*z8^2 - 6*z1^2*z8^2 + 6*z1^3*z8^2 + 37*z2*z8^2 - 
      z1*z2*z8^2 + 9*z2^2*z8^2 - 11*z3*z8^2 + 6*z1*z3*z8^2 - 26*z4*z8^2 + 
      15*z5*z8^2 - 38*z6*z8^2 - 32*z1*z6*z8^2 - 78*z7*z8^2 + 49*z1*z7*z8^2 - 
      3*z2*z7*z8^2 + 20*z7^2*z8^2 + 17*z8^3 - 4*z1*z8^3 - 6*z1^2*z8^3 - 
      40*z2*z8^3 + 20*z3*z8^3 - 2*z6*z8^3 + 129*z7*z8^3 + 24*z8^4 - 
      12*z1*z8^4 - 20*z8^5); 
a[4, 5] = -4*(25*z1^2 + 25*z1^3 + 13*z1*z2 - 28*z1^2*z2 - 8*z1^3*z2 - 
      22*z2^2 - 2*z1*z2^2 - 24*z3 - 52*z1*z3 + 20*z2*z3 + 15*z1*z2*z3 + 
      9*z2^2*z3 - 2*z3^2 + 49*z4 + 4*z1*z4 + 9*z1^2*z4 - 6*z2*z4 - 18*z3*z4 - 
      45*z5 + 31*z1*z5 - 5*z1^2*z5 + 2*z2*z5 - 11*z1*z2*z5 + 4*z3*z5 - 
      24*z4*z5 + 9*z5^2 + 38*z6 - z1*z6 + 12*z1^2*z6 - 3*z1^3*z6 + 
      12*z1*z2*z6 + 9*z2^2*z6 + z3*z6 + 13*z1*z3*z6 + 3*z2*z3*z6 - 35*z4*z6 + 
      59*z5*z6 + 4*z1*z5*z6 - 3*z6^2 - 14*z1*z6^2 + 5*z2*z6^2 - 11*z7 - 
      26*z1*z7 + 29*z1^2*z7 + 19*z1^3*z7 + 28*z2*z7 + 3*z1*z2*z7 - 
      13*z1^2*z2*z7 - 22*z2^2*z7 + 5*z1*z2^2*z7 - 20*z3*z7 - 33*z1*z3*z7 + 
      5*z2*z3*z7 + 5*z3^2*z7 + 38*z4*z7 - 10*z1*z4*z7 - 24*z5*z7 + 
      15*z1*z5*z7 + z2*z5*z7 - 3*z6*z7 - 4*z1^2*z6*z7 + 31*z2*z6*z7 - 
      5*z6^2*z7 - 42*z7^2 + 3*z1*z7^2 + 4*z1^2*z7^2 + 28*z2*z7^2 - 
      4*z1*z2*z7^2 + 4*z3*z7^2 - 9*z5*z7^2 - 10*z6*z7^2 - 31*z7^3 + 
      9*z1*z7^3 - 5*z8 - 11*z1*z8 - 4*z1^2*z8 - 12*z1^3*z8 + 6*z1^4*z8 + 
      14*z2*z8 - 4*z1*z2*z8 + 3*z1^2*z2*z8 - 2*z2^2*z8 - z1*z2^2*z8 + 
      7*z2^3*z8 - 39*z3*z8 + 40*z1*z3*z8 - 31*z1^2*z3*z8 + 26*z2*z3*z8 + 
      7*z1*z2*z3*z8 + 19*z3^2*z8 - 71*z4*z8 + 15*z1*z4*z8 - 21*z2*z4*z8 - 
      42*z5*z8 - 13*z1*z5*z8 - 7*z1^2*z5*z8 + 5*z2*z5*z8 + 13*z3*z5*z8 - 
      73*z6*z8 - 50*z1*z6*z8 - 16*z1^2*z6*z8 - 42*z2*z6*z8 - 7*z1*z2*z6*z8 + 
      50*z3*z6*z8 + 19*z5*z6*z8 + 7*z6^2*z8 - 22*z7*z8 + 53*z1*z7*z8 - 
      30*z1^2*z7*z8 - 6*z1^3*z7*z8 + 44*z2*z7*z8 - 5*z1*z2*z7*z8 - 
      7*z2^2*z7*z8 - 53*z3*z7*z8 + z1*z3*z7*z8 + 19*z4*z7*z8 - 52*z5*z7*z8 + 
      43*z6*z7*z8 - 10*z1*z6*z7*z8 - 37*z7^2*z8 + 17*z1*z7^2*z8 + 
      2*z2*z7^2*z8 + 129*z8^2 - 42*z1*z8^2 - 21*z1^2*z8^2 + 7*z1^3*z8^2 - 
      7*z2*z8^2 + 32*z1*z2*z8^2 - 13*z1^2*z2*z8^2 + 2*z2^2*z8^2 + 
      11*z3*z8^2 + 6*z1*z3*z8^2 + 12*z2*z3*z8^2 - 25*z4*z8^2 + 28*z5*z8^2 + 
      7*z1*z5*z8^2 - 28*z6*z8^2 + 16*z1*z6*z8^2 + 3*z2*z6*z8^2 + 
      103*z7*z8^2 - 30*z1*z7*z8^2 + 24*z1^2*z7*z8^2 + 53*z2*z7*z8^2 - 
      14*z3*z7*z8^2 - 14*z7^2*z8^2 - 37*z8^3 + 49*z1*z8^3 - 23*z1^2*z8^3 - 
      8*z2*z8^3 + 7*z1*z2*z8^3 + 38*z3*z8^3 + 28*z5*z8^3 + 12*z6*z8^3 + 
      31*z7*z8^3 - 21*z1*z7*z8^3 - 52*z8^4 + 3*z1*z8^4 - 9*z2*z8^4 + 12*z8^5) ; 
a[4, 4] = -4*(31 + 16*z1 + 18*z1^2 - z1^3 + 5*z1^4 + 7*z1^5 + 5*z2 + 
      26*z1*z2 - 5*z1^2*z2 + 3*z2^2 - 30*z1*z2^2 - 5*z2^3 - 11*z3 - 
      21*z1*z3 - 45*z1^2*z3 - 35*z1^3*z3 - 24*z2*z3 - 10*z1*z2*z3 + 35*z3^2 + 
      35*z1*z3^2 + 23*z4 + 35*z1*z4 + 30*z1^2*z4 + 15*z2*z4 + 5*z1*z2*z4 - 
      30*z3*z4 - 15*z4^2 + 36*z5 + 13*z1*z5 + 3*z1^2*z5 + 4*z1^3*z5 - 
      5*z2*z5 - 19*z1*z2*z5 + 3*z2^2*z5 - 16*z3*z5 - 6*z1*z3*z5 + z2*z3*z5 - 
      12*z4*z5 + 31*z5^2 + 2*z1*z5^2 - 11*z6 + 20*z1*z6 + 51*z1^2*z6 + 
      16*z1^3*z6 - 3*z2*z6 + 34*z1*z2*z6 - 7*z1^2*z2*z6 + 19*z2^2*z6 + 
      2*z1*z2^2*z6 - 12*z3*z6 - 9*z1*z3*z6 + 5*z2*z3*z6 + 2*z3^2*z6 - 
      24*z4*z6 - 4*z1*z4*z6 - 13*z5*z6 + 2*z1*z5*z6 + 3*z2*z5*z6 - 2*z6^2 - 
      22*z1*z6^2 + 2*z2*z6^2 - 4*z3*z6^2 + 2*z6^3 + 11*z7 - 35*z1*z7 - 
      4*z1^2*z7 + 3*z1^3*z7 - 3*z1^4*z7 + 15*z2*z7 + 16*z1*z2*z7 - 
      11*z1^2*z2*z7 - 15*z2^2*z7 + 4*z1*z2^2*z7 + 3*z2^3*z7 + 7*z3*z7 - 
      21*z1*z3*z7 + 9*z1^2*z3*z7 - 11*z2*z3*z7 + 3*z1*z2*z3*z7 - 3*z3^2*z7 + 
      31*z4*z7 - 17*z1*z4*z7 - 9*z2*z4*z7 + 13*z5*z7 + 34*z1*z5*z7 - 
      4*z1^2*z5*z7 + 22*z2*z5*z7 + 9*z3*z5*z7 - 7*z6*z7 - 26*z1*z6*z7 + 
      z1^2*z6*z7 - 17*z2*z6*z7 - 7*z1*z2*z6*z7 - 9*z5*z6*z7 + 4*z6^2*z7 - 
      18*z7^2 - 28*z1*z7^2 - 5*z1^2*z7^2 + 2*z1^3*z7^2 + 12*z2*z7^2 - 
      2*z1*z2*z7^2 + 35*z3*z7^2 - 9*z1*z3*z7^2 + 9*z4*z7^2 - 18*z5*z7^2 + 
      9*z6*z7^2 + 9*z1*z6*z7^2 - 28*z7^3 - 15*z8 - 36*z1*z8 - 33*z1^2*z8 + 
      30*z1^3*z8 + 16*z2*z8 - 23*z1*z2*z8 + 37*z1^2*z2*z8 - 3*z1^3*z2*z8 - 
      22*z2^2*z8 + 18*z1*z2^2*z8 - 5*z2^3*z8 - 15*z3*z8 - 37*z1*z3*z8 - 
      45*z2*z3*z8 + 5*z1*z2*z3*z8 + 4*z2^2*z3*z8 + 38*z3^2*z8 + 73*z4*z8 - 
      41*z1*z4*z8 + 4*z1^2*z4*z8 + 9*z2*z4*z8 - 8*z3*z4*z8 - 32*z5*z8 - 
      28*z1^2*z5*z8 - 7*z2*z5*z8 - 2*z1*z2*z5*z8 + 18*z3*z5*z8 + 12*z5^2*z8 + 
      4*z6*z8 + 13*z1*z6*z8 - 28*z1^2*z6*z8 - 4*z1^3*z6*z8 + 18*z2*z6*z8 + 
      19*z1*z2*z6*z8 - 3*z2^2*z6*z8 + 8*z3*z6*z8 + 8*z1*z3*z6*z8 - 
      6*z4*z6*z8 - 4*z5*z6*z8 + 4*z6^2*z8 - 4*z1*z6^2*z8 - 33*z7*z8 - 
      6*z1*z7*z8 - 45*z1^2*z7*z8 + 3*z1^3*z7*z8 + 50*z2*z7*z8 - 
      41*z1*z2*z7*z8 - 9*z1^2*z2*z7*z8 - 13*z2^2*z7*z8 + 46*z3*z7*z8 + 
      9*z1*z3*z7*z8 + 8*z2*z3*z7*z8 + 4*z4*z7*z8 + 11*z5*z7*z8 - 
      6*z1*z5*z7*z8 - 49*z6*z7*z8 + 5*z1*z6*z7*z8 + 6*z2*z6*z7*z8 - 
      85*z7^2*z8 + 96*z1*z7^2*z8 + 3*z1^2*z7^2*z8 + 26*z2*z7^2*z8 - 
      9*z6*z7^2*z8 - 9*z7^3*z8 - 42*z8^2 + 25*z1*z8^2 + 11*z1^2*z8^2 - 
      44*z1^3*z8^2 + 6*z1^4*z8^2 + 37*z2*z8^2 - 51*z1*z2*z8^2 + 
      4*z1^2*z2*z8^2 + 11*z2^2*z8^2 - 38*z3*z8^2 + 89*z1*z3*z8^2 - 
      24*z1^2*z3*z8^2 + 12*z3^2*z8^2 - 48*z4*z8^2 + 16*z1*z4*z8^2 - 
      63*z5*z8^2 + 2*z1*z5*z8^2 - 11*z2*z5*z8^2 - 22*z6*z8^2 - 5*z1*z6*z8^2 + 
      14*z1^2*z6*z8^2 + z2*z6*z8^2 + 4*z3*z6*z8^2 + 2*z6^2*z8^2 - 
      41*z7*z8^2 + 74*z1*z7*z8^2 - 18*z1^2*z7*z8^2 - 54*z2*z7*z8^2 - 
      z1*z2*z7*z8^2 - 13*z3*z7*z8^2 + 21*z5*z7*z8^2 - 4*z6*z7*z8^2 + 
      94*z7^2*z8^2 - 17*z1*z7^2*z8^2 + 75*z8^3 - 64*z1*z8^3 + 32*z1^2*z8^3 - 
      44*z2*z8^3 + 26*z1*z2*z8^3 + 4*z2^2*z8^3 + 6*z3*z8^3 - 8*z4*z8^3 + 
      14*z5*z8^3 + 34*z6*z8^3 + 4*z1*z6*z8^3 + 95*z7*z8^3 - 64*z1*z7*z8^3 - 
      z2*z7*z8^3 + 9*z7^2*z8^3 + 7*z8^4 + 8*z1*z8^4 - 8*z1^2*z8^4 + 
      12*z2*z8^4 + 16*z3*z8^4 - 4*z6*z8^4 - 42*z7*z8^4 - 32*z8^5 + 
      16*z1*z8^5 + 10*z8^6); 



==> orderone.txt <==
P[1,0,0,0,0,0,0,0] =  z1
+ ( 7*(-1 + x)*z8 )/( 1 + 17*x )
+ ( 21*(1 - 8*x + 7*x^2) )/( (1 + 17*x)*(1 + 23*x) )


P[0,1,0,0,0,0,0,0] =  z2
+ ( 6*(-1 + x)*z7 )/( 1 + 11*x )
+ ( (13 - 122*x + 109*x^2)*z1 )/( (1 + 11*x)^2 )
+ ( 8*(1 + 77*x - 223*x^2 + 145*x^3)*z8 )/( (1 + 11*x)^2*(1 + 13*x) )
+ ( 7*(-7 - 148*x + 1698*x^2 - 2348*x^3 + 805*x^4) )/( 
  (1 + 11*x)^2*(1 + 13*x)*(1 + 17*x) )

P[0,0,0,0,0,0,0,1] =  z8
+ ( 8*(-1 + x) )/( 1 + 29*x )


P[0,0,0,0,0,0,1,0] =  z7
+ ( 7*(-1 + x)*z1 )/( 1 + 11*x )
+ ( 14*(1 - 11*x + 10*x^2)*z8 )/( (1 + 11*x)*(1 + 14*x) )
+ ( 7*(-1 + 112*x - 281*x^2 + 170*x^3) )/( (1 + 11*x)*(1 + 14*x)*(1 + 19*x) )


P[0,0,0,0,0,1,0,0] =  z6
+ ( 6*(-1 + x)*z1*z8 )/( 1 + 9*x )
+ ( 4*(5 - 14*x + 9*x^2)*z2 )/( (1 + 8*x)*(1 + 9*x) )
+ ( 15*(1 - 6*x + 5*x^2)*z8^2 )/( (1 + 9*x)*(1 + 13*x) )
+ ( -9*(1 - 49*x - 645*x^2 + 693*x^3)*z7 )/( (1 + 8*x)*(1 + 9*x)^2*(1 + 13*x) )
+ ( 3*(-38 - 735*x + 2791*x^2 + 67719*x^3 - 89861*x^4 + 20124*x^5)*z1 )/( 
  (1 + 8*x)*(1 + 9*x)^2*(1 + 13*x)*(2 + 19*x) )
+ ( -12*(-2 + 164*x + 3661*x^2 - 10741*x^3 - 305687*x^4 + 311885*x^5 + 720*x^6)*
   z8 )/( (1 + 8*x)*(1 + 9*x)^2*(1 + 11*x)*(1 + 13*x)*(2 + 19*x) )
+ ( -2 + 2149*x - 44514*x^2 - 642676*x^3 + 2359448*x^4 - 1721385*x^5 + 46980*x^6  )/( (1 + 8*x)*(1 + 9*x)^2*(1 + 11*x)*(1 + 13*x)*(2 + 19*x) )


P[0,0,1,0,0,0,0,0] =  z3
+ ( 5*(-1 + x)*z6 )/( 1 + 7*x )
+ ( 8*(1 - 9*x + 8*x^2)*z1*z8 )/( (1 + 7*x)*(1 + 8*x) )
+ ( 8*(-3 + 102*x - 139*x^2 + 40*x^3)*z2 )/( (1 + 7*x)*(1 + 8*x)*(3 + 23*x) )
+ ( 2*(1 + 158*x - 295*x^2 + 136*x^3)*z8^2 )/( (1 + 7*x)*(1 + 8*x)*(1 + 11*x) )
+ ( 2*(-102 - 2921*x - 8127*x^2 + 99481*x^3 - 103731*x^4 + 15400*x^5)*z7 )/( 
  (1 + 7*x)*(1 + 8*x)*(1 + 11*x)*(2 + 17*x)*(3 + 23*x) )
+ ( 2*(18 - 3347*x - 67416*x^2 - 113534*x^3 + 1956606*x^4 - 1958447*x^5 + 
     186120*x^6)*z1 )/( (1 + 7*x)*(1 + 8*x)*(1 + 9*x)*(1 + 11*x)*(2 + 17*x)*
   (3 + 23*x) )
+ ( -4*(-6 + 865*x + 48408*x^2 + 319834*x^3 - 1538730*x^4 + 1149397*x^5 + 
     20232*x^6)*z8 )/( (1 + 7*x)*(1 + 8*x)*(1 + 9*x)*(1 + 11*x)*(2 + 17*x)*
   (3 + 23*x) )
+ ( 2*(-30 + 2799*x + 75817*x^2 - 618534*x^3 - 10910984*x^4 + 21227535*x^5 - 
     11437571*x^6 + 1660968*x^7) )/( 
  (1 + 7*x)*(1 + 8*x)*(1 + 9*x)*(1 + 11*x)*(1 + 13*x)*(2 + 17*x)*(3 + 23*x) )


P[0,0,0,0,1,0,0,0] =  z5
+ ( 5*(-1 + x)*z1*z7 )/( 1 + 7*x )
+ ( 7*(4 - 11*x + 7*x^2)*z2*z8 )/( (1 + 7*x)*(2 + 13*x) )
+ ( 5*(6 + 131*x - 193*x^2 + 56*x^3)*z7*z8 )/( (1 + 7*x)*(1 + 8*x)*(2 + 13*x) )
+ ( 14*(1 - 4*x + 3*x^2)*z1^2 )/( (1 + 7*x)*(1 + 9*x) )
+ ( -7*(24 + 7*x - 1547*x^2 + 697*x^3 + 819*x^4)*z3 )/( 
  (1 + 7*x)*(1 + 9*x)*(2 + 13*x)*(3 + 19*x) )
+ ( -2*(414 + 11915*x + 99130*x^2 + 146697*x^3 - 698456*x^4 + 414092*x^5 + 
     26208*x^6)*z6 )/( (1 + 7*x)*(1 + 8*x)*(1 + 9*x)*(2 + 13*x)^2*(3 + 19*x) )
+ ( (-552 - 26874*x - 381215*x^2 - 1410476*x^3 + 6245406*x^4 + 31904990*x^5 - 
     39985111*x^6 + 3653832*x^7)*z1*z8 )/( 
  (1 + 7*x)^2*(1 + 8*x)*(1 + 9*x)*(2 + 13*x)^2*(3 + 19*x) )
+ ( 4*(-102 - 4239*x - 96920*x^2 - 828281*x^3 - 900279*x^4 + 8970080*x^5 - 
     7336651*x^6 + 196392*x^7)*z8^2 )/( 
  (1 + 7*x)^2*(1 + 8*x)*(1 + 9*x)*(2 + 13*x)^2*(3 + 19*x) )
+ ( (636 + 27504*x + 242419*x^2 - 1688767*x^3 - 28914962*x^4 - 81138706*x^5 + 
     74479963*x^6 - 19741855*x^7 + 56733768*x^8)*z2 )/( 
  (1 + 7*x)^3*(1 + 8*x)*(1 + 9*x)*(2 + 13*x)^2*(3 + 19*x) )
+ ( (1284 + 64596*x + 1171331*x^2 + 7391377*x^3 - 1517698*x^4 - 90090854*x^5 + 
     134873267*x^6 - 54324095*x^7 + 2430792*x^8)*z7 )/( 
  (1 + 7*x)^3*(1 + 8*x)*(1 + 9*x)*(2 + 13*x)^2*(3 + 19*x) )
+ ( 12*(-38 + 1963*x + 100253*x^2 + 995881*x^3 - 140914*x^4 - 21117377*x^5 + 
     24797011*x^6 - 9330195*x^7 + 4693416*x^8)*z1 )/( 
  (1 + 7*x)^3*(1 + 8*x)*(1 + 9*x)*(2 + 13*x)^2*(3 + 19*x) )
+ ( (-552 - 9118*x + 758297*x^2 + 15156169*x^3 + 24247694*x^4 - 439439768*x^5 + 
     483719129*x^6 - 138103315*x^7 + 53671464*x^8)*z8 )/( 
  (1 + 7*x)^3*(1 + 8*x)*(1 + 9*x)*(2 + 13*x)^2*(3 + 19*x) )
+ ( 6*(488 + 11470*x + 53669*x^2 + 1073346*x^3 + 29180313*x^4 + 120212466*x^5 - 
     478914569*x^6 + 389843174*x^7 - 77981981*x^8 + 16521624*x^9) )/( 
  (1 + 7*x)^3*(1 + 8*x)*(1 + 9*x)*(1 + 11*x)*(2 + 13*x)^2*(3 + 19*x) )


P[0,0,0,1,0,0,0,0] =  z4
+ ( 4*(-1 + x)*z1*z6 )/( 1 + 5*x )
+ ( 3*(3 - 8*x + 5*x^2)*z2*z7 )/( (1 + 5*x)^2 )
+ ( -9*(-1 - 21*x + 17*x^2 + 5*x^3)*z7^2 )/( (1 + 5*x)^2*(1 + 7*x) )
+ ( 9*(1 - 4*x + 3*x^2)*z1^2*z8 )/( (1 + 5*x)*(1 + 7*x) )
+ ( -2*(7 - 18*x - 374*x^2 + 210*x^3 + 175*x^4)*z3*z8 )/( (1 + 5*x)^3*
   (1 + 7*x) )
+ ( (-78 - 1177*x - 2398*x^2 + 9948*x^3 - 9620*x^4 + 3325*x^5)*z6*z8 )/( 
  (1 + 5*x)^3*(1 + 7*x)*(2 + 11*x) )
+ ( -2*(22 + 733*x + 2722*x^2 - 14732*x^3 + 11080*x^4 + 175*x^5)*z1*z8^2 )/( 
  (1 + 5*x)^3*(1 + 7*x)*(2 + 11*x) )
+ ( (-120 - 1469*x - 604*x^2 + 21098*x^3 - 35180*x^4 + 16275*x^5)*z1*z2 )/( 
  (1 + 5*x)^3*(1 + 7*x)*(4 + 21*x) )
+ ( -2*(-316 - 4852*x - 12013*x^2 + 96063*x^3 + 305008*x^4 - 410840*x^5 - 
     175175*x^6 + 202125*x^7)*z5 )/( (1 + 5*x)^4*(1 + 7*x)*(2 + 11*x)*(4 + 21*x) )
+ ( (1200 + 35574*x + 272379*x^2 - 21079*x^3 - 4710946*x^4 + 3916272*x^5 + 
     48274375*x^6 - 48229775*x^7 + 462000*x^8)*z1*z7 )/( 
  (1 + 5*x)^4*(1 + 7*x)*(2 + 11*x)*(3 + 16*x)*(4 + 21*x) )
+ ( 5*(120 + 8274*x + 109767*x^2 + 221515*x^3 - 2674994*x^4 - 8425368*x^5 + 
     9788771*x^6 - 2497285*x^7 + 3469200*x^8)*z2*z8 )/( 
  (1 + 5*x)^4*(1 + 7*x)*(2 + 11*x)*(3 + 16*x)*(4 + 21*x) )
+ ( -2*(-396 - 18434*x - 211482*x^2 - 189083*x^3 + 5829664*x^4 + 9394236*x^5 - 
     39685930*x^6 + 24419425*x^7 + 462000*x^8)*z1^2 )/( 
  (1 + 5*x)^4*(1 + 7*x)*(2 + 11*x)*(3 + 16*x)*(4 + 21*x) )
+ ( 2*(-18 - 347*x - 7758*x^2 + 10168*x^3 - 4320*x^4 + 2275*x^5)*z8^3 )/( 
  (1 + 5*x)^3*(1 + 7*x)*(2 + 11*x) )
+ ( (-2352 - 113772*x - 1083520*x^2 + 3007231*x^3 + 66926021*x^4 + 161065678*x^5 - 
     185590786*x^6 - 127545425*x^7 - 3981075*x^8 + 87318000*x^9)*z3 )/( 
  (1 + 5*x)^4*(1 + 7*x)*(2 + 11*x)^2*(3 + 16*x)*(4 + 21*x) )
+ ( -5*(-240 - 13858*x - 301805*x^2 - 2024501*x^3 - 1686246*x^4 + 10436960*x^5 - 
     21103885*x^6 + 11459575*x^7 + 3234000*x^8)*z7*z8 )/( 
  (1 + 5*x)^4*(1 + 7*x)*(2 + 11*x)*(3 + 16*x)*(4 + 21*x) )
+ ( (-14688 - 846324*x - 16380984*x^2 - 121228483*x^3 - 179847954*x^4 + 
     1362974151*x^5 + 2412155532*x^6 - 8578713765*x^7 - 1110384210*x^8 + 
     2910968725*x^9 + 3321318000*x^10)*z6 )/( 
  (1 + 5*x)^4*(1 + 7*x)*(2 + 11*x)^2*(3 + 16*x)*(3 + 17*x)*(4 + 21*x) )
+ ( 2*(-5904 - 395292*x - 5870472*x^2 + 3002361*x^3 + 555197288*x^4 + 
     2914019113*x^5 - 607311304*x^6 - 17643596045*x^7 + 21184791080*x^8 - 
     8177144825*x^9 + 1777314000*x^10)*z1*z8 )/( 
  (1 + 5*x)^4*(1 + 7*x)*(2 + 11*x)^2*(3 + 16*x)*(3 + 17*x)*(4 + 21*x) )
+ ( 5*(720 + 60228*x - 233648*x^2 - 23848527*x^3 - 184145828*x^4 - 66492655*x^5 + 
     1485152968*x^6 - 2442616357*x^7 + 1006669164*x^8 + 30767135*x^9 + 194686800*x^10)*
   z2 )/( (1 + 5*x)^4*(1 + 7*x)*(2 + 11*x)^2*(3 + 16*x)*(3 + 17*x)*(4 + 21*x) )
+ ( (-12528 - 770820*x - 18465412*x^2 - 169566441*x^3 + 70404995*x^4 + 
     10135270683*x^5 + 45488905479*x^6 - 23005478331*x^7 - 285194269655*x^8 + 
     261941200605*x^9 - 29421792575*x^10 + 20174574000*x^11)*z8^2 )/( 
  (1 + 5*x)^4*(1 + 7*x)^2*(2 + 11*x)^2*(3 + 16*x)*(3 + 17*x)*(4 + 21*x) )
+ ( -2*(-34128 - 2039928*x - 45434236*x^2 - 430609318*x^3 - 1089503932*x^4 + 
     6899905065*x^5 + 18504760002*x^6 - 194668625253*x^7 - 584950163024*x^8 + 
     506640955087*x^9 - 184196902010*x^10 + 367529025675*x^11 + 65808666000*x^12)*z7  )/( (1 + 5*x)^4*(1 + 7*x)^2*(2 + 11*x)^2*(2 + 13*x)*(3 + 16*x)*(3 + 17*x)*
   (4 + 21*x) )
+ ( (56736 + 4087944*x + 105157124*x^2 + 1023598858*x^3 + 100138393*x^4 - 
     56406584251*x^5 - 235148096187*x^6 + 381863766525*x^7 + 1981931046763*x^8 - 
     3172859919385*x^9 + 1963167669155*x^10 - 799421087675*x^11 - 64359834000*x^12)*z1  )/( (1 + 5*x)^4*(1 + 7*x)^2*(2 + 11*x)^2*(2 + 13*x)*(3 + 16*x)*(3 + 17*x)*
   (4 + 21*x) )
+ ( (9504 + 3025848*x + 117057644*x^2 + 1596943510*x^3 + 5688435743*x^4 - 
     42965736833*x^5 - 238420880325*x^6 + 852920499951*x^7 + 3856074423277*x^8 - 
     5819777220619*x^9 + 3075489365725*x^10 - 1330635605425*x^11 - 360090318000*x^12)*
   z8 )/( (1 + 5*x)^4*(1 + 7*x)^2*(2 + 11*x)^2*(2 + 13*x)*(3 + 16*x)*(3 + 17*x)*
   (4 + 21*x) )
+ ( 33408 + 991128*x + 32990236*x^2 + 764715918*x^3 + 6290355637*x^4 - 
   13167696845*x^5 - 313224036987*x^6 - 303821741817*x^7 + 2761313831639*x^8 - 
   2743992685047*x^9 + 834779725955*x^10 - 229892293225*x^11 + 915810000*x^12 )/( 
  (1 + 5*x)^4*(1 + 7*x)^2*(2 + 11*x)^2*(2 + 13*x)*(3 + 16*x)*(3 + 17*x)*(4 + 21*x) )


